Deep Learning of Koopman Representation for Control

We develop a data-driven, model-free approach for the optimal control of the dynamical system. The proposed approach relies on the Deep Neural Network (DNN) based learning of Koopman operator for the purpose of control. In particular, DNN is employed for the data-driven identification of basis function used in the linear lifting of nonlinear control system dynamics. The controller synthesis is purely data-driven and does not rely on a priori domain knowledge. The OpenAI Gym environment, employed for Reinforcement Learning-based control design, is used for data generation and learning of Koopman operator in control setting. The method is applied to two classic dynamical systems on OpenAI Gym environment to demonstrate the capability.

==> Attachments/100games_result/reward_document.txt <==
so far,

1.acrobot: reward mean is:  -180.23
  	reward function: reward = -1. if not terminal else 0.

2.double pendulum: reward mean is:  -2.4135796623486088
	reward function: reward = theta1**2 + theta2**2

3.Invert pendulum: reward mean is:  -310.00721473267026
	reward function: -(theta**2 + .1*thetadot**2 + .001*(u**2))

4.lunar lander: reward mean is:  -63.46895192987077

